Prospects for Galactic and stellar astrophysics with asteroseismology of giant stars in the $\it{TESS}$ Continuous Viewing Zones and beyond

The NASA-$\it{TESS}$ mission presents a treasure trove for understanding the stars it observes and the Milky Way, in which they reside. We present a first look at the prospects for Galactic and stellar astrophysics by performing initial asteroseismic analyses of bright ($G < 11$) red giant stars in the $\it{TESS}$ Southern Continuous Viewing Zone (SCVZ). Using three independent pipelines, we detect $\nu_{\mathrm{max}}$ and $\Delta\nu$ in 41% of the 15,405 star parent sample (6,388 stars), with consistency at a level of $\sim 2\%$ in $\nu_{\mathrm{max}}$ and $\sim 5\%$ in $\Delta\nu$. Based on this, we predict that seismology will be attainable for $\sim 3\times10^{5}$ giants across the whole sky, subject to improvements in analysis and data reduction techniques. The best quality $\it{TESS}$-CVZ data, for 5,574 stars where pipelines returned consistent results, provide high quality power spectra across a number of stellar evolutionary states. This makes possible studies of, for example, the Asymptotic Giant Branch bump (AGBb). We demonstrate that mixed $\ell=1$ modes and rotational splitting are cleanly observed in the 1-year data set. By combining $\it{TESS}$-CVZ data with $\it{TESS}$-HERMES, $\it{SkyMapper}$, APOGEE and $\it{Gaia}$ we demonstrate the potential for Galactic archaeology studies using the data, which provides good age precision and accuracy that reproduces the age of high $\mathrm{[\alpha/Fe]}$ stars and relationships between mass and kinematics from studies based on $\it{Kepler}$. Better quality astrometry and simpler target selection than the $\it{Kepler}$ sample makes this data ideal for studies of the local star formation history and evolution of the Galactic disc. These results provide a strong case for detailed spectroscopic follow-up in the CVZs to complement that which has been (or will be) collected by current surveys. [Abridged]

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
